Semi-supervised URL Segmentation with Recurrent Neural Networks Pre-trained on Knowledge Graph Entities

Breaking domain names such as openresearch into component words open and research is important for applications like Text-to-Speech synthesis and web search. We link this problem to the classic problem of Chinese word segmentation and show the effectiveness of a tagging model based on Recurrent Neural Networks (RNNs) using characters as input. To compensate for the lack of training data, we propose a pre-training method on concatenated entity names in a large knowledge database. Pre-training improves the model by 33% and brings the sequence accuracy to 85%.

==> figs/acc_input_len.dat <==
length	case_accuracy	lower_accuracy
8	0.958904109589	0.890410958904
9	0.992957746479	0.929577464789
10	0.989743589744	0.928205128205
11	0.975609756098	0.90243902439
12	0.985436893204	0.941747572816
13	0.972826086957	0.858695652174
14	0.971590909091	0.880681818182
15	0.954545454545	0.886363636364
16	0.944	0.864
17	0.949367088608	0.848101265823
18	0.953125	0.890625
19	0.916666666667	0.854166666667
20	0.923728813559	0.889830508475


==> figs/acc_segment_len.dat <==
num_segments	case_accuracy	lower_accuracy
2	0.984139571768	0.927835051546
3	0.954347826087	0.882608695652
4	0.873873873874	0.747747747748
5	0.868852459016	0.590163934426

